MultiLegalPile: A 689GB Multilingual Legal Corpus

Large, high-quality datasets are crucial for training Large Language Models (LLMs). However, so far, there are few datasets available for specialized critical domains such as law and the available ones are often only for the English language. We curate and release MultiLegalPile, a 689GB corpus in 24 languages from 17 jurisdictions. The MultiLegalPile corpus, which includes diverse legal data sources with varying licenses, allows for pretraining NLP models under fair use, with more permissive licenses for the Eurlex Resources and Legal mC4 subsets. We pretrain two RoBERTa models and one Longformer multilingually, and 24 monolingual models on each of the language-specific subsets and evaluate them on LEXTREME. Additionally, we evaluate the English and multilingual models on LexGLUE. Our multilingual models set a new SotA on LEXTREME and our English models on LexGLUE. We release the dataset, the trained models, and all of the code under the most open possible licenses.

==> AAAI_Reviews.txt <==
Reviewer #1

Main strengths
--------------------------------------
* The paper clearly states the licenses and the allowed use of each source employed to create the dataset.
* The dataset created could be useful for the development of future models that focus on the legal domain.
* Previous resources focused mainly on English, this dataset could help spark new research in other languages.
* The evaluation is extensive and show that overall the dataset is a useful resource.

Main weaknesses
-----------------------------

* The paper lacks details on how sentences from the legal domain were filtered. While the authors state that they did two-round filtering using regular expressions, they do not provide any information about what kind of content was filtered (e.g certain legal words, expressions, capitalizations, etc.).
* Some details about the paper could be improved. There are some missing references (e.g. "a cosine decay scheduling, following recent
trends.") or typos (e.g. "contains200" ).
* The paper does not provide any details about why the vocabulary was reduced to 128k tokens, when the original models used 250k. This parameter can have a significant impact on the final performance, especially on underrepresented languages.

8. {Questions for the Authors}
* On this work, the vocabulary size is set to 128k, which is much smaller than the original vocabulary from XLM-R. Why did you chose that size?
* Following on the previous question, using smaller vocabularies could harm underrepresented languages. Could this explain that results on table 5 are not better than previous models?


Reviewer #2

Strengths:
1. The corpus is of large scale and specifically constructed for the legal domain, which is of high potential value for legal text understanding.
2. The details of corpus construction and models' pre-training are provided.
3. The evaluation is on two recent benchmarks and has compared with commonly-used pre-trained models for NLU tasks, which is overall extensive.

Weaknesses:
1. Only natural language understanding benchmarks are considered for evaluation. It remains unclear how well the models pretrained on MultiLegalPile perform in natural language generation tasks.
2. Considering that the latest version of Pile of Law (1/8/2023) is included, it remains questionable whether the good performance of the new models is caused by knowing and memorizing the evaluation samples because the considered benchmarks are built earlier than 2023.
3. Some presentation issues. Please see the details below.

Revision Suggestions:
1. The font size is so small in Figures 8 and 9 and maybe unfriendly to some readers. Please adjust if possible, considering there is no page limit for the technical appendix.
2. ``SotA'': Use its full version when mentioning it for the first time in the main text.
3. I feel that the Related Work section is not very informative because it is more like a list of existing efforts, not a literature review. This section may benefit from another revision.
4. There are MANY repeated entries in the reference list. Please check carefully.
- The paper ``Neural Legal Judgment Prediction in English'' is cited twice.
- The paper ``Language Models are Few-Shot Learners'' is cited twice.
- The paper ``MultiEURLEX – A multi-lingual and multi-label legal document classiﬁcation dataset for zero-shot cross-lingual transfer'' is cited twice.
- The paper ``LEGAL-BERT: The Muppets straight out of Law School'' is cited twice.
- The paper ``The Pile: An 800GB Dataset of Diverse Text for Language Modeling'' is cited twice.
- The paper ``Pile of Law: Learning Responsible Data Filtering from the Law and a 256GB Open-Source Legal Dataset'' is cited twice.
- The paper ``Exploring the Limits of Transfer Learning with a Uniﬁed Text-toText Transformer'' is cited twice.
5. Some entries in the reference list are incomplete. For the entry ``Training language models to follow instructions with human feedback'', no publication or source is provided. For the entry ``Language Models are Unsupervised Multitask Learners'', the publication name is missing. There might be more and I encourage the authors to double-check the list.


Reviewer #3

Problem significance: Language models could have a big impact in the legal domain.

Scope and promise for social impact: The potential for social impact is unclear.

Justification of the approach: The authors' approach to training the models is reasonable, though hardly presents any novel contributions.

Quality of evaluation: The authors include some evaluations on existing open source benchmarks. Overall the results are reasonable. However, for a paper submitted to AISI track, I would like to see experiments grounded in concrete real-world problem setting, not just some open source benchmarks. For example, the LEXTREME benchmark that the authors used contains several tasks on predicting case outcomes. Is there a real-world courthouse that is seeking the help of AI to predict judgements?

Reproducibility and facilitation of follow-up work: Code is shared by the authors. The authors claim they will share the dataset upon acceptance.

Overall, I am not convinced that the AISI track is the right venue for this submission. First, I struggle to see clear "social impact" in the paper. Admittedly, AI in the legal space could have societal value. But for a submission to the AISI track, I expect a concrete real-world societal challenge that necessitates the work, a novel methodology development driven by the problem-specific considerations, an evaluation in the real-world problem setup, and a clear path to field trial and deployment. None of these is there in the current submission.

The paper's main selling point, multilingual models, can also hardly be considered to have societal impact. If the languages are low-resource ones, then maybe. But most, if not all, of the included languages are in fact the most common languages in today's world. None of the languages in this paper is considered low-resource.

It seems that the main novel contribution of the submission is the dataset. Although challenges in data collection fall under the scope of the AISI track, I am expecting novel methodological contributions in terms of gathering the data, validating the data, or reducing bias in the data. The present submission has limited contribution in these aspects.

The paper is well-written and easy to follow.

8. {Questions for the Authors} 
1. In Table 5, monolingual model underperforms multilingual baselines. Are there any explanations for that?
2. Why is the performance gap between Legal-XLM-R-base and Legal-XLM-R-large so small?
3. For Tables 4 and 5, could we report the variance for each table entry across the random seeds used?


Reviewer #4

Strength:
[+] Research topic. The research topic is interesting for domain-specific pretraining of LLM.

[+] Experiment. Continue pretraining on existing checkpoints improves the performance over other methods.

[+] Presentation. Overall, this paper is well-written and easy to follow.

Weakness:
[-] Novelty and impact. The large-scale legal dataset indeed has positive impact for large language models. However, the dataset provided in this paper seems adapted from a larger dataset by applying rule-based filtering. Thus, the novelty and contribution is limited.

[-] In Table 2, the authors introduce the way to manually evaluate the precision of the retrieved documents. However, it is still lack of details of the evaluation, e.g., how many samples and legal experts are involved in the evaluation process.

[-] Experiment. More experiments or explanations are needed to justify the utility brought by the provided dataset. Also, will the performance be different if only part of the dataset (e.g., half) is used in the training process?




==> ACL_ARR_2023_rebuttal.tex.txt <==

REVIEWER MkPG

We thank you for your time, expertise and valuable feedback!

We appreciate your emphasis on the following strengths of our work: the relevance of domain-specific corpora, the multilinguality of our corpus, the detailed implementation of our data collection process, and the performance of our pre-trained models. We are especially delighted to hear that you consider our paper a 'perfect example of how papers about new datasets should be written' and that you did not find any weaknesses in our paper. We are very happy to read that you are so excited about our work that you may suggest it for the best paper award.

We want to thank you again for your time and are looking forward to any further discussion.

======================================================

REVIEWER tuaU

We thank you for your time, expertise and valuable feedback!

We appreciate your emphasis on the following strengths of our work: the usefulness of our dataset especially for the sub-field of Legal NLP, the completeness and detailed and easy-to-understand descriptions in our paper.

In the following, we are responding to your concerns and suggestions and hope to provide some clarifications.

**Weakness:** The focus on 24 EU languages is a little disappointing (although very understandable), but in comparison to previous legal datasets it is nonetheless an advancement. The quality of some languages' data was not evaluated, which is worrisome. 

**Response:** Thank you for recognizing this as an advancement. We aimed to cover more languages, but unfortunately, we had to establish a limit, and the 24 EU languages seemed like a sensible choice, especially given their congruence with the evaluation (LEXTREME also covers the 24 EU languages). For many languages, except Chinese, which has a robust legal NLP community, there are, to our knowledge, no benchmarks available to evaluate the models.

**Weakness:** There are two additional pages of related work in the appendix, which feels like stretching the 8 page limit. The paper itself, however, is understandable and does not necessarily need the additional related work.

**Response:** Thank you for this feedback and also for acknowledging the clarity of our paper. We intended to provide a broader perspective on the research history with the additional related work section in the appendix, but if you feel strongly about it, we are happy to remove it.

Thank you for mentioning the readability issue of Table 9. We will improve the LaTeX formatting to make it more legible.

We want to thank you again for your time and are looking forward to any further discussion.

======================================================

REVIEWER sx7X

We thank you for your time, expertise and valuable feedback!

We appreciate your emphasis on the following strengths of our work: the size of our corpus, its multilingual nature, and the overall value it offers to the research community and practitioners working with PLMs in the legal domain. We are also grateful for the recognition of the strong performance of our pre-trained models.

In the following, we are responding to your concerns and suggestions and hope to provide some clarifications.

**Weakness:** "The paper could benefit from providing more insight into what areas of law the dataset does and does not cover (e.g. does it cover both U.S. State and Federal Law? International treaties?). The paper provides some information on this front, but I think not as much as it perhaps ought to. While I recognize that identifying exactly what is and is not in a training corpus of this size is a challenging task, this question will be of primary interest to many likely users of the resource."

**Response:** Acknowledging the complexity of this task, we have discussed it in the section on future work. We have already presented statistics that were feasible for us as non-lawyers to compile, such as text types (legislation, case law, etc.), languages, and sources of origin. Our dataset includes many international treaties from the EUR-Lex database. It covers both U.S. State and Federal Law. In Switzerland, for example, the legislation is complete, thus encompassing all law areas.

**Weakness:** "The substantially reduced size of the pretrained legal models relative to the base models from which they were derived (XLM-R) is a virtue in one sense, but it also renders the comparisons with these models (and others) somewhat more opaque. On the one hand, it makes the superior performance of these models on certain benchmarks more impressive, but in cases where the base models do better, it makes it harder to know whether this is simply due to size."

**Response:** In the process of reducing the model size, we only removed embedding parameters for tokens from languages not utilized (reducing the language coverage from 100 to 24). These parameters are not active in the base XLM-R model either, as they correspond to tokens from languages not involved in our evaluation, such as Chinese. The core encoder weights and the overall architecture of the model remained unchanged.

We extend our sincere thanks to for the many insightful suggestions aimed at enhancing the structure, readability, and content of our manuscript, and especially the hints to certain typos. We will incorporate these recommendations to refine our paper. 

We want to thank you again for your time and are looking forward to any further discussion.


==> DMLR_Reviews.txt <==
1. Write a review evaluating the submission in 2-3 sentences.

    The paper explains the construction and composition of a new large multi-lingual legal domain dataset, and subsequent training of transformer models using the dataset. This is interesting work that I recommend for acceptance.

    If possible, I suggest further evaluating and refining the filtering approach described in section 3.1. Using a 99% confidence Clopper-Pearson interval, 85% precision on a sample of 20 documents indicates that true precision is anywhere between 55% and 98%, and the lower bound for the 100% point estimates is 77%. That’s a lot of uncertainty.

    I appreciated figure 3 on page 5, and would have also liked to see a breakdown by jurisdiction with the language breakdown per jurisdiction.

    Overall, excellent work. 

1. Write a review evaluating the submission in 2-3 sentences.

    This work presents a new release of a curated multi-language legal corpus for LLMs, along with some pre-trained models on this dataset that manage to demonstrably improve predictive performance on commonly considered benchmarks. I believe this can be a valuable resource in the intersection of NLP modelling and law (an interdisciplinary area characterised by technical challenges in data collection and hence scarcity in their availability for the time being). I would encourage the authors to elaborate further on the ethical implications of the enterprise of introducing LLMs in legal applications, which seems to be currently totally missing from the paper (e.g. importantly, how can such knowledge be leveraged under legislative changes over time).

==> Dan_Feedback.txt <==
p. 1: I’d change to “allows for pretraining NLP models under fair use” ==> done
p. 1: “I’d change “US legal Bar Exams” to “U.S. bar exams for admission to practicing the law” ==> done
Pie charts are generally harder to read. Simple barplots might be preferable to the large amount of space that Figure 1 takes up and the very hard to read smaller categories in Figure 2. ==> TODO change language plot to bar plot and decrease space used ==> done
p. 2: add comma to “Wikipedia, Merity et al.” ==> done
p. 3: I’m not sure about the statement that “the study only reported marginal gains compared to the native BERT model.” Domain specific pretraining yielded a 7.2% gain on F1. And the paper also assessed conditions under which the gains are strongest (e.g., train data size). ==> removed it
p. 4: I think a big question some reviewers might have is why we’d prefer to filter with regex, when that is something that a model should be able to infer. ==> I added a paragraph explaining why we did it the we way we did it.
Table 9: I’m not sure why the US is excluded?  US legal sources are a large component of Pile of Law. ==> this table is only about the native MultiLegalPile, we should extend it to show the other parts as well ==> Veton
p. 5: “right column of Table 3” --> “right column of Table 9" ==> I don't understand
There is pretty extensive discussion of prior datasets, but the description of the tasks in 5.1 is a bit on the sparser side. ==> added more information
Ideally in Tables 3, 4, 5, and 6, we’d get some sense of statistical significance. ==> probably not possible any more
Table 4: Why are there no values for many tasks in the last row? I’d suggest adding an appendix table where task abbreviations and language abbreviations are defined. ==> added the values, the information is there in the text now and in the language distribution table
The relationship between XLM-R and the new models is important, so I’d suggest adding a bit more about what data XLM-R trained on. ==> I added a sentence. But there is not much else to write there
The license stuff is a bit unclear to me, as I’m not sure what should be assumed about the other jurisdictions where a license is not stated. In the US context, governmental documents cannot be copyrighted and are in the public domain.


==> NLLP_Reviews.txt <==
============================================================================ 
NLLP 2023 Reviews for Submission #44
============================================================================ 

Title: MultiLegalPile: A 689GB Multilingual Legal Corpus
Authors: Joel Niklaus, Veton Matoshi, Matthias StÃ¼rmer, Ilias Chalkidis and Daniel Ho


============================================================================
                            REVIEWER #1
============================================================================

Contributions
---------------------------------------------------------------------------
This paper presents a multi-lingual corpus of legal text and its use in training large language model from the corpus. The corpus development process is detailed, as well as some of its distributional properties. The LLM training process is thoroughly documented, as are the evaluations, which are derived from prior work evaluating legal-related LLMs.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
Produces two resources for community use---a multi-lingual legal corpus and LLM derived from it---and documents both their development and performance well. Performance was strong compared to baselines where they existed.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
I can't think of any. Great job!
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
208: I don't think you need to justify using regexes for this. Rather, an ML approach would need to be justified for this. Further, Table 2 shows the efficacy of the regex used. 

228: I'm familiar with json but not familiar with "jsonl." A footnote to a URL describing this would be helpful here.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Contributions
---------------------------------------------------------------------------
- The paper introduces MultiLegalPile, a substantial 689GB multilingual legal corpus containing data from 24 languages and 17 jurisdictions.
- The authors employ this corpus to pretrain various models and evaluate their performance across different legal NLP benchmarks.
- The research presents compelling results across multiple tasks, making it a valuable addition to the field of NLLP, especially due to its multilingual focus.
- The paper thoroughly describes the corpus construction process, discusses its limitations transparently, and explores potential licensing issues related to its use.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
The paper is exceptionally well-written, making it easy to follow and engage with the content. The corpus, spanning numerous languages and jurisdictions, is a significant contribution that fills a gap in legal NLP. The authors demonstrate a comprehensive understanding of their dataset's potential limitations and licensing concerns, reflecting a responsible approach. The research presents extensive and detailed experiments in fine-tuning pre-trained language models (PLMs) for various legal tasks, providing valuable insights into their performance.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
While the authors acknowledge potential licensing issues with the corpus, more clarity on usage rights and licensing constraints would benefit researchers intending to use this resource. Although the paper's experiments are thorough and comprehensive, additional insights into the challenges faced during fine-tuning, model selection, or any negative findings could enhance the depth of the research.
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
The paper makes a substantial contribution to the field of NLLP. The comprehensive nature of this resource, spanning multiple languages and jurisdictions, significantly enhances its value to the research community. The authors have done an exceptional job describing the corpus construction process, addressing its limitations, and engaging with potential licensing issues transparently. The paper's clarity, extensive experiments, and valuable results in various legal NLP tasks make it a valuable asset to the community.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

Contributions
---------------------------------------------------------------------------
This submission releases a composite legal text dataset, MULTILEGALPILE, drawn from a variety of sources and permissively licensed.

They train and evaluates variants of a multilingual text transformer model XLM-R on their dataset in multi-lingual and mono-linugal settings. These models are also released to the community.
---------------------------------------------------------------------------


Strengths
---------------------------------------------------------------------------
The authors present a large multilingual collection of legal texts in a unified format with the most permissive licensing possible. They give documentation of the process used to assemble the data and are sensitive to issues of imbalance in both the type of legal text and the languages thereof.

The authors train a Longformer variant of the multilingual XLM-R model on their dataset. They show that this model outperforms the original  XLM-R at the dataset-aggregate level for both LEXTREME and LEXGLUE datasets. For several of the individual subtasks the large variant of their model gives the best performance.

The authors give a thorough discussion of their performance across the subtasks of the LEXTREME and LEXGLUE datasets. The models are released for the community.
---------------------------------------------------------------------------


Weaknesses
---------------------------------------------------------------------------
The composition and creation of the MULTILEGALPILE dataset is not entitely clear on first reading in either the text or the figures (see detailed comments).
---------------------------------------------------------------------------


Detailed Comments
---------------------------------------------------------------------------
Overall a solid paper releasing a useful dataset for the community alongside a sensbily trained legal-domain multilingual 'language model'.

The authors perform limited human evaluation of the precision of the MULTILEGALPILE data drawn from mC4, with only 20 samples.

The paper does not clearly present the composition of the dataset. On page 1 a figure suggests a composition from four sources which are not explained until Section 3 (ln. 173) on page 3. Within section 3 the titled paragraphs do not correspond to four sources named in figure 1. Additionally, Figure 2 purports to show a breakdown of the types of legal document but falls back to the dataset origin in some cases e.g. â€˜legal-mc4'.

Use of phrases like â€˜this corpus'(ln. 182 and 217) make it unclear which methods are used when first read. If authors intend to present the dataset as a collection of sub-corpora, they should be more clear in defining when each is referred to.

ln 290 mC4 ^6 remove space.

ln 318 "pre-trained" -> 'pre-trained'
---------------------------------------------------------------------------


==> TODOs.txt <==
Open TODOs:


Beide: 


Veton:
- [x] Checkliste 1. Draft (https://aclrollingreview.org/responsibleNLPresearch/)
- [x] Submission 1. Draft (https://openreview.net/group?id=aclweb.org/ACL/ARR/2023/December)
- [x] Bibliographie checken und fixen

Joel:
- [x] Calculate legal text percentage in mc4 dataset and use as motivation für unser datenset
- [x] Reviews anschauen und entscheiden was wir anpassen
- [x] Anpassungen von Reviews
- [x] Wieder kürzen
- [x] Paper noch etwas besser verkaufen
- [x] Checkliste Draft prüfen
- [x] Submission Draft prüfen




==> abstract.txt <==
MultiLegalPile: A 689GB Multilingual Legal Corpus

Large, high-quality datasets are crucial for training Large Language Models (LLMs). However, so far, there are few datasets available for specialized critical domains such as law and the available ones are often only for the English language. We curate and release MultiLegalPile, a 689GB corpus in 24 languages from 17 jurisdictions. The MultiLegalPile corpus, which includes diverse legal data sources with varying licenses, allows for pretraining NLP models under fair use, with more permissive licenses for the Eurlex Resources and Legal mC4 subsets. We pretrain two RoBERTa models and one Longformer multilingually, and 24 monolingual models on each of the language-specific subsets and evaluate them on LEXTREME. Additionally, we evaluate the English and multilingual models on LexGLUE. Our multilingual models set a new SotA on LEXTREME and our English models on LexGLUE. We release the dataset, the trained models, and all of the code under the most open possible licenses.


==> note_to_AC.txt <==
Dear SPC,

We would like to highlight our difficulty in comprehending two points raised by reviewer 3. Overall, we believe that the weaknesses emphasized by the reviewer are not sufficiently justified or well-explained, making it challenging for us to provide an adequate response. We will briefly identify the specific comments in question and offer explanations for our concerns.

"The potential for social impact is unclear."
Concern: The reviewer's comment regarding the potential for social impact lacks specificity, leaving us without a clear direction for addressing this critique. We perceive this as an unsupported assertion, requiring further clarification to enable a meaningful response.

"The authors include some evaluations on existing open source benchmarks. Overall the results are reasonable. However, for a paper submitted to AISI track, I would like to see experiments grounded in concrete real-world problem setting, not just some open source benchmarks. For example, the LEXTREME benchmark that the authors used contains several tasks on predicting case outcomes. Is there a real-world courthouse that is seeking the help of AI to predict judgements?"
Concern: First, it is beyond our purview to dictate the tasks included in benchmarks, and to criticize us for their composition seems unjust. Second, merely three of the twenty-five tasks pertain to judgment prediction. Third, the legal NLP community recognizes judgment prediction as a significant task, supported by a substantial body of research (see https://arxiv.org/abs/2204.04859). Fourth, generating a dataset with legal professionals' annotations is prohibitively costly and beyond our current scope. Finally, we contend that the tasks within LEXTREME and LexGLUE benchmarks are grounded in real-world applications and offer considerable relevance — for instance, the prediction of unfair clauses in service agreements. The diversity of tasks within these benchmarks speaks to their practical utility.

We trust that these clarifications will help in providing a fair and balanced review of our work.




Disregard the following points for brevity to not overload the SPC:

"The authors' approach to training the models is reasonable, though hardly presents any novel contributions."
Concern: We assert that the novelty of our work lies in the multilingual dataset and the pretraining on such a dataset as supported by the other reviewers. The constraints of computational resources preclude us from conducting extensive pre-training experiments; thus, we adhere to established best practices delineated in Section 4. 

"Overall, I am not convinced that the AISI track is the right venue for this submission. First, I struggle to see clear "social impact" in the paper. Admittedly, AI in the legal space could have societal value. But for a submission to the AISI track, I expect a concrete real-world societal challenge that necessitates the work, a novel methodology development driven by the problem-specific considerations, an evaluation in the real-world problem setup, and a clear path to field trial and deployment. None of these is there in the current submission."
Concern: The expectations set forth by the reviewer appear excessively stringent. Our contributions include the assembly of a comprehensive legal data corpus, the pretraining of multiple legal models on this corpus, and the subsequent evaluation on recognized legal benchmarks. This dataset facilitates multilingual legal NLP research and thus bears social significance. The consensus among other reviewers corroborates the substantial social impact of our work.

==> plots/results_of_joelito_Multi_Legal_Pile.csv <==
config,Words,Documents,Size (Bytes),Size (GB),Words/Document
bg_caselaw,109749174,104434,1401913998,1G,1050
cs_caselaw,570529343,342242,4605922293,4G,1667
da_caselaw,210877738,92676,1690665887,1G,2275
de_caselaw,1785619371,614516,13274760345,12G,2905
el_caselaw,202027703,105138,2612268858,2G,1921
en_caselaw,25606486373,12312830,181219761257,168G,2079
es_caselaw,220621730,104312,1595051251,1G,2115
et_caselaw,93096396,105111,899802556,858M,885
fi_caselaw,126525296,105119,1351883085,1G,1203
fr_caselaw,1171902241,495929,7782603246,7G,2363
ga_caselaw,696305,105205,8259421,7M,6
hr_caselaw,62432734,104434,518262212,494M,597
hu_caselaw,110179375,105144,1088559261,1G,1047
it_caselaw,406652529,159213,2926353818,2G,2554
lt_caselaw,101808706,105477,957069025,912M,965
lv_caselaw,103456811,105242,972535590,927M,983
mt_caselaw,100423543,105479,988404524,942M,952
nl_caselaw,206271837,105005,1566221547,1G,1964
pl_caselaw,115824759,105479,1038330344,990M,1098
pt_caselaw,12613358831,17311861,84686274526,78G,728
ro_caselaw,114780999,105516,944458047,900M,1087
sk_caselaw,110125141,105608,975181409,930M,1042
sl_caselaw,111238184,105608,895399711,853M,1053
sv_caselaw,162108645,105980,1344636017,1G,1529
all_caselaw,44416793764,33117558,315344578228,293G,1341
bg_contracts,31292848,11581,566101909,539M,2702
cs_contracts,28106332,11581,416110135,396M,2426
da_contracts,35596169,11582,467210707,445M,3073
de_contracts,36791153,11580,490220561,467M,3177
el_contracts,38965777,11584,653008760,622M,3363
en_contracts,7262219384,1655251,48866178563,45G,4387
es_contracts,41841805,11581,477534438,455M,3612
et_contracts,24018147,11584,404801981,386M,2073
fi_contracts,25392311,11584,429701404,409M,2192
fr_contracts,41986012,11580,495366683,472M,3625
ga_contracts,1820723,11586,17533491,16M,157
hr_contracts,24962086,11581,418971169,399M,2155
hu_contracts,27258501,11586,436551892,416M,2352
it_contracts,40134330,11580,487335177,464M,3465
lt_contracts,27009631,7481,418546582,399M,3610
lv_contracts,26693107,11630,418709079,399M,2295
mt_contracts,27701991,11675,435725493,415M,2372
nl_contracts,40247634,11584,488331844,465M,3474
pl_contracts,28543668,11680,431803938,411M,2443
pt_contracts,37999753,11581,466839066,445M,3281
ro_contracts,31497000,11675,447004554,426M,2697
sk_contracts,28298155,11676,424257900,404M,2423
sl_contracts,28239078,11676,408816810,389M,2418
sv_contracts,29845462,11676,429469068,409M,2556
all_contracts,7966461057,1918155,58996131204,54G,4153
bg_legislation,308971091,262225,5898635133,5G,1178
cs_legislation,333850277,333693,6299381701,5G,1000
da_legislation,653192302,296727,7550710231,7G,2201
de_legislation,513462231,302381,6887492458,6G,1698
el_legislation,455223061,232945,8132214941,7G,1954
en_legislation,2538860987,713746,19191377747,17G,3557
es_legislation,462661739,232550,5678158861,5G,1989
et_legislation,210954211,232920,4252402663,3G,905
fi_legislation,252347617,232930,4869399109,4G,1083
fr_legislation,600200852,253780,7002033179,6G,2365
ga_legislation,62513067,232987,930995801,887M,268
hr_legislation,171421248,232676,3306116683,3G,736
hu_legislation,264787057,259696,4798880907,4G,1019
it_legislation,542580258,238133,6667343080,6G,2278
lt_legislation,235543446,87607,4473460482,4G,2688
lv_legislation,233089277,233047,4406072602,4G,1000
mt_legislation,239709281,233138,4559966978,4G,1028
nl_legislation,550821039,243374,6741352910,6G,2263
pl_legislation,299463688,260675,4896198374,4G,1148
pt_legislation,439067459,232556,5662469027,5G,1888
ro_legislation,559181179,396373,7206736365,6G,1410
sk_legislation,280210841,246341,4709335041,4G,1137
sl_legislation,365516476,257735,5155677468,4G,1418
sv_legislation,308131863,233395,4963761390,4G,1320
all_legislation,10881760547,6481630,144240173131,134G,1678
bg_other,0,0,0,0B,0
cs_other,0,0,0,0B,0
da_other,0,0,0,0B,0
de_other,0,0,0,0B,0
el_other,0,0,0,0B,0
en_other,8780487530,3375505,57294898093,53G,2601
es_other,0,0,0,0B,0
et_other,0,0,0,0B,0
fi_other,0,0,0,0B,0
fr_other,0,0,0,0B,0
ga_other,0,0,0,0B,0
hr_other,0,0,0,0B,0
hu_other,0,0,0,0B,0
it_other,0,0,0,0B,0
lt_other,0,0,0,0B,0
lv_other,0,0,0,0B,0
mt_other,0,0,0,0B,0
nl_other,0,0,0,0B,0
pl_other,0,0,0,0B,0
pt_other,0,0,0,0B,0
ro_other,0,0,0,0B,0
sk_other,0,0,0,0B,0
sl_other,0,0,0,0B,0
sv_other,0,0,0,0B,0
all_other,8780487530,3375505,57294898093,53G,2601
bg_legal-mc4,1200296,190,13238178,12M,6317
cs_legal-mc4,920828539,339066,6848309829,6G,2715
da_legal-mc4,5238944,1616,36219255,34M,3241
de_legal-mc4,3093833770,1583029,23418005319,21G,1954
el_legal-mc4,579167,154,6718909,6M,3760
en_legal-mc4,483531111,179732,3029280174,2G,2690
es_legal-mc4,4531721950,1141500,29394286575,27G,3969
et_legal-mc4,55130017,25006,457419332,436M,2204
fi_legal-mc4,31413319,22446,281447912,268M,1399
fr_legal-mc4,1059177728,299635,6905633906,6G,3534
ga_legal-mc4,16386,4,117724,114K,4096
hr_legal-mc4,0,0,0,0B,0
hu_legal-mc4,122509943,29442,1049520055,1000M,4161
it_legal-mc4,1527772809,495663,10461861623,9G,3082
lt_legal-mc4,4576764,765,33765268,32M,5982
lv_legal-mc4,29351,8,243638,237K,3668
mt_legal-mc4,1740145,366,14677862,13M,4754
nl_legal-mc4,10987254,3440,73204731,69M,3193
pl_legal-mc4,1118527508,414028,8509244197,7G,2701
pt_legal-mc4,669398551,191174,4478106454,4G,3501
ro_legal-mc4,275825054,68291,1984928327,1G,4038
sk_legal-mc4,174713043,65380,1301342102,1G,2672
sl_legal-mc4,53770176,16297,386964565,369M,3299
sv_legal-mc4,164292041,61855,1187875943,1G,2656
all_legal-mc4,14306813866,4939087,99872411878,93G,2896
bg_all,451213409,378430,7879889218,7G,1192
cs_all,1853314491,1026582,18169723958,16G,1805
da_all,904905153,402601,9744806080,9G,2247
de_all,5429706525,2511506,44070478683,41G,2161
el_all,696795708,349821,11404211468,10G,1991
en_all,44671585385,18237064,309601495834,288G,2449
es_all,5256847224,1489943,37145031125,34G,3528
et_all,383198771,374621,6014426532,5G,1022
fi_all,435678543,372079,6932431510,6G,1170
fr_all,2873266833,1060924,22185637014,20G,2708
ga_all,65046481,349782,956906437,912M,185
hr_all,258816068,348691,4243350064,3G,742
hu_all,524734876,405868,7373512115,6G,1292
it_all,2517139926,904589,20542893698,19G,2782
lt_all,368938547,201330,5882841357,5G,1832
lv_all,363268546,349927,5797560909,5G,1038
mt_all,369574960,350658,5998774857,5G,1053
nl_all,808327764,363403,8869111032,8G,2224
pl_all,1562359623,791862,14875576853,13G,1973
pt_all,13759824594,17747172,95293689073,88G,775
ro_all,981284232,581855,10583127293,9G,1686
sk_all,593347180,429005,7410116452,6G,1383
sl_all,558763914,391316,6846858554,6G,1427
sv_all,664378011,412906,7925742418,7G,1609
all_all,86352316764,49831935,675748192534,629G,1732


==> twitter.txt <==


I am excited to announce our new work "MultiLegalPile: A 689GB Multilingual Legal Corpus"! A collaboration with @MatoshiVeton, @maemst, @KiddoThe2B, and Daniel E. Ho. 

Preprint: https://arxiv.org/abs/2306.02069
Dataset: https://huggingface.co/datasets/joelito/Multi_Legal_Pile

[Put Intro Image]

1/9


Large, high-quality datasets are crucial for training Large Language Models (LLMs). However, so far, there are few datasets available for specialized domains such as law and the available ones are often small and only for the English language. 

[Put Table 1]

2/9

We curate and release MultiLegalPile, a 689GB corpus in 24 languages from 17 jurisdictions. It includes diverse legal data sources with varying licenses and allows for pretraining NLP models under fair use.

[Put Table 9]

3/9

The MultiLegalPile contains 24 languages, with English dominating with slighly more than half of the words. Due to the open publication practices of the Brazilian courts, Portuguese makes up the second largest language.

[Figure 2]

4/9

Caselaw makes up over half of the corpus due to public access to court rulings, especially in common law countries. In contrast, publicly available contracts are scarce, comprising less than 10% of the total corpus, despite their prevalence in the private sector.

[Figure 3]

5/9

We continue pretraining XLM-R models on the MultiLegalPile both multilingually and monolingually and compare them against five common multilingual models.

[Table 3]

6/9


When evaluating on LEXTREME, we find our legal models to outperform all baselines on aggregate. Especially our longformer model performs really well in the first four (single label text classification tasks).

[Table 4]


7/9

When aggregating results across languages (giving equal weight to each language), we find monolingual models to perform especially well in five languages with relatively little data in the MultiLegalPile (Croatian, Latvian, Maltese, Dutch, and Slovenian).

[Table 5]

8/9

On LexGLUE, our English large model achieves a SotA and outperforms all previous methods in five out of seven tasks. The multilingual legal models perform well, but do not reach the level of the English models with the same size.

[Table 6]

9/9

We are releasing the data under the most permissive licenses possible and are looking forward to what the community builds on it!

